Production and Integration of the ATLAS Insertable B-Layer

During the shutdown of the CERN Large Hadron Collider in 2013-2014, an additional pixel layer was installed between the existing Pixel detector of the ATLAS experiment and a new, smaller radius beam pipe. The motivation for this new pixel layer, the Insertable B-Layer (IBL), was to maintain or improve the robustness and performance of the ATLAS tracking system, given the higher instantaneous and integrated luminosities realised following the shutdown. Because of the extreme radiation and collision rate environment, several new radiation-tolerant sensor and electronic technologies were utilised for this layer. This paper reports on the IBL construction and integration prior to its operation in the ATLAS detector.

==> Metadata.txt <==
%-------------------------------------------------------------------------------
% This file contains the title, author and abstract.
%-------------------------------------------------------------------------------

% Title
{Production and Integration of the ATLAS Insertable B-Layer}

% Abstract 
{During the shutdown of the CERN Large Hadron Collider in 2013-2014, an additional pixel layer was installed between the existing Pixel detector of the ATLAS experiment and a new, smaller radius beam pipe. The motivation for this new pixel layer, the Insertable B-Layer (IBL), was to maintain or improve the robustness and performance of the ATLAS tracking system, given the higher instantaneous and integrated luminosities realised following the shutdown. Because of the extreme radiation and collision rate environment, several new radiation-tolerant sensor and electronic technologies were utilised for this layer. This paper reports on the IBL construction and integration prior to its operation in the ATLAS detector.}



% Comments

90 pages in total. 
Author list: ATLAS IBL Collaboration, starting page 2.
69 figures, 20 tables. 
Submitted to <Journal of Instrumentation>. 
All figures available at:  
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PLOTS/PIX-2018-001

Keywords (JINST)
Large detector systems for particle and astroparticle physics
Particle tracking detectors (Solid-state detectors) 


